A Computational Approach to Measuring Vote Elasticity and Competitiveness

The recent wave of attention to partisan gerrymandering has come with a push to refine or replace the laws that govern political redistricting around the country. A common element in several states' reform efforts has been the inclusion of competitiveness metrics, or scores that evaluate a districting plan based on the extent to which district-level outcomes are in play or are likely to be closely contested. In this paper, we examine several classes of competitiveness metrics motivated by recent reform proposals and then evaluate their potential outcomes across large ensembles of districting plans at the Congressional and state Senate levels. This is part of a growing literature using MCMC techniques from applied statistics to situate plans and criteria in the context of valid redistricting alternatives. Our empirical analysis focuses on five states---Utah, Georgia, Wisconsin, Virginia, and Massachusetts---chosen to represent a range of partisan attributes. We highlight situation-specific difficulties in creating good competitiveness metrics and show that optimizing competitiveness can produce unintended consequences on other partisan metrics. These results demonstrate the importance of (1) avoiding writing detailed metric constraints into long-lasting constitutional reform and (2) carrying out careful mathematical modeling on real geo-electoral data in each redistricting cycle.

==> MediumFigures/BaselinePlots2/GA_CON_Neutral/init.txt <==
Created Folder

==> MediumFigures/BaselinePlots2/GA_SEN2_Neutral/Average_Values.txt <==
Values for Starting Plan: GA_SEN2_Neutral 



PRES16 Initial Mean-Median: -0.02853270850407169

PRES16 Average Mean-Median: -0.041835421778117145

PRES16 Number Mean-Median Higher: 153719



PRES16 Initial Efficiency Gap: -0.07145493056905171

PRES16 Average Efficiency Gap: -0.05574676824463935

PRES16 Number Efficiency Gap Higher: 730503



PRES16 Initial Dem Seats: 21.0

PRES16 Average Dem Seats: 21.856356

PRES16 Number Dem Seats Higher: 609146





==> MediumFigures/BaselinePlots2/GA_SEN2_Neutral/init.txt <==
Created Folder

==> MediumFigures/BaselinePlots2/MA_CON_Neutral/init.txt <==
Created Folder

==> MediumFigures/BaselinePlots2/MA_SEN2_Neutral/init.txt <==
Created Folder

==> MediumFigures/BaselinePlots2/UT_CON_Neutral/init.txt <==
Created Folder

==> MediumFigures/BaselinePlots2/UT_SEN_Neutral2/init.txt <==
Created Folder

==> MediumFigures/BaselinePlots2/VA_CON_Neutral/init.txt <==
Created Folder

==> MediumFigures/BaselinePlots2/VA_SEN2_Neutral/init.txt <==
Created Folder

==> MediumFigures/BaselinePlots2/WI_CON_Neutral/init.txt <==
Created Folder

==> MediumFigures/BaselinePlots2/WI_SEN2_Neutral/init.txt <==
Created Folder

==> RevisionFigures/BandCounting2/GA_CON_band50/init.txt <==
Created Folder

==> RevisionFigures/BandCounting2/GA_CON_banddist50/init.txt <==
Created Folder

==> RevisionFigures/BandCounting2/GA_SEN_band50/init.txt <==
Created Folder

==> RevisionFigures/BandCounting2/GA_SEN_banddist50/init.txt <==
Created Folder

==> RevisionFigures/BandCounting2/MA_CON_band50/init.txt <==
Created Folder

==> RevisionFigures/BandCounting2/MA_CON_banddist50/init.txt <==
Created Folder

==> RevisionFigures/BandCounting2/MA_SEN_band50/init.txt <==
Created Folder

==> RevisionFigures/BandCounting2/MA_SEN_banddist50/init.txt <==
Created Folder

==> RevisionFigures/BandCounting2/UT_CON_band50/init.txt <==
Created Folder

==> RevisionFigures/BandCounting2/UT_CON_banddist50/init.txt <==
Created Folder

==> RevisionFigures/BandCounting2/UT_SEN_band50/init.txt <==
Created Folder

==> RevisionFigures/BandCounting2/UT_SEN_banddist50/init.txt <==
Created Folder

==> RevisionFigures/BandCounting2/VA_CON_band50/init.txt <==
Created Folder

==> RevisionFigures/BandCounting2/VA_CON_banddist50/init.txt <==
Created Folder

==> RevisionFigures/BandCounting2/VA_SEN_band50/init.txt <==
Created Folder

==> RevisionFigures/BandCounting2/VA_SEN_banddist50/init.txt <==
Created Folder

==> RevisionFigures/BandCounting2/WI_CON_band50/init.txt <==
Created Folder

==> RevisionFigures/BandCounting2/WI_CON_banddist50/init.txt <==
Created Folder

==> RevisionFigures/BandCounting2/WI_SEN_band50/init.txt <==
Created Folder

==> RevisionFigures/BandCounting2/WI_SEN_banddist50/init.txt <==
Created Folder

==> RevisionFigures/PreWinnow6/GA_CON_Neutral/init.txt <==
Created Folder

==> RevisionFigures/PreWinnow6/GA_SEN2_Neutral/init.txt <==
Created Folder

==> RevisionFigures/PreWinnow6/MA_CON_Neutral/init.txt <==
Created Folder

==> RevisionFigures/PreWinnow6/MA_SEN2_Neutral/init.txt <==
Created Folder

==> RevisionFigures/PreWinnow6/UT_CON_Neutral/init.txt <==
Created Folder

==> RevisionFigures/PreWinnow6/UT_SEN_Neutral2/init.txt <==
Created Folder

==> RevisionFigures/PreWinnow6/VA_CON_Neutral/init.txt <==
Created Folder

==> RevisionFigures/PreWinnow6/VA_SEN2_Neutral/init.txt <==
Created Folder

==> RevisionFigures/PreWinnow6/WI_CON_Neutral/init.txt <==
Created Folder

==> RevisionFigures/PreWinnow6/WI_SEN2_Neutral/init.txt <==
Created Folder

==> RevisionFigures/ReverseWinnow2/GA_CON_Neutral/init.txt <==
Created Folder

==> RevisionFigures/ReverseWinnow2/GA_SEN2_Neutral/init.txt <==
Created Folder

==> RevisionFigures/ReverseWinnow2/MA_CON_Neutral/init.txt <==
Created Folder

==> RevisionFigures/ReverseWinnow2/MA_SEN2_Neutral/init.txt <==
Created Folder

==> RevisionFigures/ReverseWinnow2/UT_CON_Neutral/init.txt <==
Created Folder

==> RevisionFigures/ReverseWinnow2/UT_SEN_Neutral2/init.txt <==
Created Folder

==> RevisionFigures/ReverseWinnow2/VA_CON_Neutral/init.txt <==
Created Folder

==> RevisionFigures/ReverseWinnow2/VA_SEN2_Neutral/init.txt <==
Created Folder

==> RevisionFigures/ReverseWinnow2/WI_CON_Neutral/init.txt <==
Created Folder

==> RevisionFigures/ReverseWinnow2/WI_SEN2_Neutral/init.txt <==
Created Folder

==> RevisionFigures/forwardwinnow8/GA_CON_Neutral/init.txt <==
Created Folder

==> RevisionFigures/forwardwinnow8/GA_SEN2_Neutral/init.txt <==
Created Folder

==> RevisionFigures/forwardwinnow8/MA_CON_Neutral/init.txt <==
Created Folder

==> RevisionFigures/forwardwinnow8/MA_SEN2_Neutral/init.txt <==
Created Folder

==> RevisionFigures/forwardwinnow8/UT_CON_Neutral/init.txt <==
Created Folder

==> RevisionFigures/forwardwinnow8/UT_SEN_Neutral2/init.txt <==
Created Folder

==> RevisionFigures/forwardwinnow8/VA_CON_Neutral/init.txt <==
Created Folder

==> RevisionFigures/forwardwinnow8/VA_SEN2_Neutral/init.txt <==
Created Folder

==> RevisionFigures/forwardwinnow8/WI_CON_Neutral/init.txt <==
Created Folder

==> RevisionFigures/forwardwinnow8/WI_SEN2_Neutral/init.txt <==
Created Folder
